Exploring Tetris as a Transformation Semigroup

Tetris is a popular puzzle video game, invented in 1984. We formulate two versions of the game as a transformation semigroup and use this formulation to view the game through the lens of Krohn-Rhodes theory. In a variation of the game upon which it restarts if the player loses, we find permutation group structures, including the symmetric group $S_5$ which contains a non-abelian simple group as a subgroup. This implies, at least in a simple case, that iterated Tetris is finitarily computationally universal.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

Modifications for Overleaf:

27.11.15  template.tex   -    Removed code for example.eps, included actual
							  example figure instead. Minor changes to
                              comments in document preamble.
                              
27.11.15  readme.txt  	 -    Readme updated to reflect package contents on
							  Overleaf

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%										   readme.txt updated 2015/11/27
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the package loaded on Overleaf:

  template.tex  A fill-in form for a standard article with usage comments
  example.eps   An example image file used in the template

  readme.txt    This file
  history.txt   The version history of the package
  
  svjour3.cls   The document class file for Springer journals
  svglov3.clo   The global class option file

  spbasic.bst   Bibliography style. Basic style, author-year citations
  spmpsci.bst   Bibliography style. Mathematics and physical sciences
  spphys.bst    Bibliography style. APS-like style for physics
  
Note that this package on Overleaf includes a modified version of 
template.tex (see history.txt for version history)
  
Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/
